Traffic Delay Reduction at Highway Diverges Using an Advance Warning System Based on a Probabilistic Prediction Model

This paper presents an on-board advance warning system for vehicles based on a probabilistic prediction model that advises them on when to change lanes to reach a highway diverge on time. The system is based on a model that estimates the probability of reaching a goal state on the road using one or multiple lane changes. This estimate is based on several traffic-related parameters such as the distribution of inter-vehicle headway distances as well as driver-related parameters like lane change duration. For an upcoming diverge, the advance warning system uses the model to continuously calculate the probability of reaching it and advise the driver to change lanes when the probability dips below a certain threshold. To evaluate the performance of the proposed system in reducing traffic delay at highway diverges, it was used on a segment of a four-lane highway to advise vehicles taking an off-ramp on when to change lanes. Results show that using the proposed system reduces average delay up to 6% and maximum delay up to 16%, depending on traffic flow and the ratio of vehicles taking the off-ramp.

==> Data/Figure4.txt <==
LP1	LP2
4869.6	5152.93
5035.61	5143.17
4950.33	5047.18
4986.77	5239.34
5064.6	5138.85
4685.33	5145.97
4996.39	4972.28
5027.28	5050.43
5065.12	5114.29
5057.44	5601.42
5022.85	5391.08
5057.49	5135.76
5056.7	5202.56
5064.9	5382.23
5045.39	5394.12
5262.21	5036.45
5000.44	4517.84
4726.73	2559.77
923.75	923.75
3456.16	4909
3896.74	5335.62
4715.44	4473.01
4474.09	5514.08
4830.43	5565.26
3384.48	4972.35
4803.54	5701.53
4004.38	5184.94
4312.38	5529.59
4909.01	4204.38
4828.43	5045.98
5221.57	5687.13
4822.67	5530.59
4456.12	5601.14
4698.06	4984.96
5151.14	5044.92
4593.9	5114.44
5189.77	5706.16
4865.78	5044
4969.14	5233.49
4940.83	5132.5
4959.17	5522.5
4964.59	5041.49
4963.98	3121.66
5001.38	5089.56
4759.73	3742.38
4962.21	4576.24
4760.78	5041.18
4831.42	5112.25
1760.29	1760.29
5075.51	5115.38
4976.81	4773.61
4507.31	4874.25
4575.08	5048.92
4846.95	5268.6
4885.42	4732.63
4975.11	5152.58
5055	5122.86
4994.77	5043.37
4646.03	5045.07
2638.56	2638.56
4960.22	5064.73
5205.85	4829.94
4497.13	5109.43
4928.02	5287.12
4962.22	5134.01
5063.99	5415.8
4935.14	5045.99
4685.15	4984.36
5060.46	5042.39
4724.87	5046.06
4678.87	5336.48
4781	5041.57
4610.57	4214.15
3781.37	4739.89
4701.41	5234.41
4713.44	5629.85
4827.69	5102.36
4739.39	5544.83
4657.93	5622.09
4692.93	5196.75
4883.42	5043.76
4530.92	5064.16
4492.11	5420.19
4497.1	5105.86
5090.17	4721.74
2572.82	5679.97
4980.04	2576.42
2690.22	3823.08
4329.58	2661.2
4791.09	4631.38
4667.6	5046.67
4691.95	5239.05
4562.23	5070.96
4986.49	4796.9
5039.66	5541.31
3885.48	5238.52
5034.84	5113.36
3529.29	4540.85
4173.65	4481.49
4488.45	5187.82
2522.11	5077.64
570.46	5046.24
4815.77	5089.3
4555.3	570.46
5011.23	5100.24
4513.48	5318.82
4302.15	5056.83
4591.72	5430.26
4612.16	5046.61
5001.5	4557.97
4831.64	5227.27
4834.16	4958.77
4879.82	5308.79
4863.83	5043.73
4896.33	5192.35
4828.1	5160.93
4616.48	5174.92
5031.49	5046.42
4825.02	5046.92
5162.11	4738.43
3969.32	3121.06
3769.13	5152.89
3834.21	4369.37
201.77	5120.05
1511.48	5047.63
147.36	1511.48
4871.23	147.36
5024.55	5044.03
4614.37	5042.94
4642.52	5058.27
4807.44	5054.92
4569.98	5056.21
4689.03	5306.79
4768.55	5286.07
4724.18	5048.91
5052.66	5045.61
4853.6	5410.7
4379.25	314.86
5026.69	5045.8
4780.77	5044.09
4833.84	4174.88
4606.9	5048.35
4673.87	343.28
4646.91	5146.29
3215	4716.23
5004.52	5207.65
4605.98	5294.81
4627.23	4605.76
4722.69	4744.78
4880.57	5042.37
5036.39	5210.07
5016.85	5597.51
4902.9	5558.24
5085.59	4617.36
4971.65	1434.16
3362.04	5069.09
1434.16	5097.03
4628.24	5348.47
4898.13	5462.77
4969.05	5354.65
4611.33	5548.57
5007.25	4473.68
4747.84	5033.12
4572.31	5456.27
4738.25	486.37
4527.63	5351.38
4737.31	5045.97
4847.41	5181.59
2183.03	3191.42
4582.64	5042.55
4538.77	5285.59
4719.54	5338.29
4207.54	4616
3405.37	5223.85
3956.91	5046.43
4993.39	5207.86
4890.53	4016.7
4497.87	5589.18
5047.46	5038.63
4909.45	5106.51
5098.68	5142.93
4764.97	5037.89
5002.31	5104.15
5014.87	2165.86
4995.31	5081.23
5054.94	5095.96
5024.86	4415.94
4553.37	4078.84
4373.83	5383.36
5000.42	5131.88
4900.37	5294.83
4813.44	5146.77
5017.99	5134.36
4288.15	67.39
2059.03	5083.1
4904.91	5448.12
3756.71	5279.04
67.39	5490.89
4677.28	3390.57
4986.8	5276.44
4927.28	5296.27
1686.02	3200.7
3842.73	5408.21
3309.96	3308.45
4754.77	5499.82
4928.4	5052.28
5040.01	5138.78
5075.05	4515.82
4836.87	4828.01
4873.71	5200.32
4489.8	1139.81
4475.31	5517.5
5226.01	5059.65
4605.77	2915.13
4578.83	5042.6
1139.81	5046.06
4552.27	5478.44
4965.08	5256.14
2915.13	5047.13
4712.47	5053.5
4747.8	3964.12
4944.5	5496.54
3582.48	5367.7
4568.36	5127.89
4848.73	5539.33
4688.58	5125.59
4954.47	5044.14
4671.06	4800.76
4383.01	5045.66
3454.34	4477.29
4706.86	5234.78
4655.9	5788.82
5068.63	5717.19
4959.5	5139.9
4633.11	4836.28
4742.82	5586.41
5034.99	5554.2
4896.88	5129.27
4705.33	5599.8
4787.07	5248.17
4755.6	5155.93
4641.89	4533.1
4630.05	4149.83
4552.77	5308.61
4509.3	5099.95
4886.25	5256.1
4614.05	4555.62
4991.77	4999.34
4680.05	5421.69
4686.77	3680.29
5034.63	5124.19
4694.1	5156.75
5106.69	5110.08
5061.01	5421.01
4966.23	5148.94
4871.51	1494.17
2417.92	5043.28
5070.66	4568.64
4980.13	3398.8
4842.13	5564.74
4938.61	3932.5
4728.08	5315.97
5035.64	5637.78
3589.75	5529.93
4664.55	5567.36
5118.73	4937.24
4066.59	5050.89
4534.99	5482.31
5011.7	5048.91
4831.35	5479.57
4882.74	5276.01
4693.4	3519.4
4854.2	5078.2
3302.14	5045.23
4942.93	5211.86
2360.71	5609.53
3519.4	1412.64
4696.73	5590.81
4911.38	5350.69
2892.02	5134.68
4901.58	5255.34
4648.29	5277.42
1412.64	5042.33
4648.13	5078.96
4640.29	4919.65
5032.4	4625.44
3851.92	5039.51
4828.85	5424.08
5085.33	5072.32
4368.76	5478.69
4853.05	5091.14
5042.54	2794.48
4701.93	3637.07
4960.12	5047.51
4742.7	4426.6
3474.74	5124.68
4518.04	5228.36
4987.55	5059.77
2706.73	5312.03
2455.06	5454.33
3699.79	5130.65
4998.39	5043.1
4883.98	5388.53
3578.7	5084.76
5125.8	5085.89
4749.13	3133.74
4788.06	5505.62
4961.69	3838.72
4857.17	1329.88
5023.86	5084.47
4953.27	5148.08
3379.81	5092.26
4959.95	334.28
3474.32	5046.88
4984.32	4589.52
4892.98	5041.07
1329.88	5054.91
4771.08	4919.41
4713.07	5137.7
4788.9	5167.74
4986.11	5264.03
4567.74	5109.96
4546.07	5355.56
4777.49	5386.96
5005.54	5225.36
4866.49	5515.25
4790.28	3853.39
4867.74	4609.28
4573.8	4957.92
2378.88	5170.64
4907.56	4927.47
4987.96	5144.31
4984.51	5091.34
4933.57	5445.1
5057.92	5242.83
5007.73	5387.76
5028.94	1299.71
4652.13	4500.67
4910.47	5189.81
4746.15	5434.98
4998.23	31.6
4757.54	5472.99
4874.22	5136.13
5040.18	5047.71
4986.46	1024.49
5084.51	5044.39
4873.71	5121.27
31.6	5040.57
4833.39	5039.67
5041.26	5615.98
3910.83	5697.73
1024.49	4006.29
3845.75	5535.1
3167.63	5100.56
4664.89	5046.42
3957.54	1315.55
4732.11	643.36
4687.86	5552.42
3218.62	5043.22
4898.43	2791.33
5008.98	5647.07
4789.83	5616.91
1315.55	5219.67
4887.36	5040.89
2974.9	3134.9
5037.27	5041.67
2871.22	5149.41
4018.33	3042.43
4123.66	5626.78
5038.34	4530.37
4934.3	4900.48
5040.83	1496.79
3198.75	5112.97
3042.43	2516.32
4478.67	5243.84
5036.28	5042.98
4643.41	5040.63
1496.79	4560.88
4808.95	5513.11
4699.08	5444.52
4978.9	5200.35
4677.62	1496.04
2694.89	5045.78
3919.46	526.53
4639.37	5049.73
4954.77	5066.92
4916.54	5186.53
1496.04	5046.17
4565.75	5096.35
4986.94	4612.75
5058.04	5629.47
4327.21	5045.74
3221.34	4568.08
4546.15	5045.91
4571.61	5204.58
4810	5045.44
4596.6	5456.22
4599	5197.29
4597.19	5545.5
4550.42	5145.53
4665.63	1755.42
5154.49	5082.45
5036.46	5262.7
5066.67	3982.39
4940.25	5198.95
5060.25	5045.24
5127.59	3791.96
4913.43	1650.57
5012.83	5686.6
5038.8	4674.33
4604.84	5197.83
3903.51	5378.29
4582.04	3767.59
3299.9	4910.82
5029.11	5124.96
4792.2	5554.62
4716.92	4668.17
5029.56	5219.15
1584.97	5389.85
4870.24	5076.37
3318.39	5386.47
5001.39	2087.64
4556.3	4714.56
4870.48	5122.07
4977.48	5073.42
4950.47	4015.47
4982.45	5681.95
4473.46	5241.03
5029.4	4009.83
4973.62	5173.91
5060.27	5135.39
4566.38	5130.25
4671.6	5093.98
4595	5179.07
4607.73	5564.38
4179.25	5038.41
4800.53	5242.45
3167.82	5132.69
4824.48	5447.79
4942.1	5207.89
5091.4	5225.43
5036.76	5064.5
5062.63	5194.38
5035.74	5045.23
5065.38	4445.21
4606.76	2808.71
5020.43	5062.87
4910.88	4266.18
4620.34	4244.64
5098.28	5051.26
5008.72	5045.29
3718.8	5053.38
4371.86	5438.26
4736.7	5123.58
4080.06	5038.87
3604.59	5123.38
4590.04	5258.49
4568.52	5043.32
4596.99	5448.87
4532.84	5634.46
4849.1	2760.78
5170.71	5127.45
4652.81	5225.83
5033.23	5108.35
5009.98	5042.56
5021.72	5045.5
4099.26	5105.73
4667.8	5226.62
4716.54	5277.98
5038.28	5174.48
4828.33	5076.94
4717.72	5251.73
4561.17	3378
4637.99	5177.11
4946.78	1011.87
4802.99	5343.3
2562.49	5284.8
4054.69	5040.67
4757.62	5119.01
4629.22	5183.23
4944.02	5378.59
5075.88	5036.92
5064.47	5158.59
5056.89	5583.73
5034.65	5272.36
4693.96	4204.28
4755.8	2913.44
4815.34	4841.65
3364.48	5090.09
4901.29	5319.65
4733.99	5048.96
5176.08	1360.59
5046.52	148.07
5126.13	5178.5
4809.14	5103.85
5128.82	5044.56
5033.79	1562.75
4826.8	5169.81
4528.16	5089.55
1360.59	5254.7
148.07	2938.27
4536.68	5150.38
5016.05	5047.88
4848.23	5047.37
5090.71	5049.32
4831.79	5035.63
4735.83	4977.31
4734.02	2636.12
4189.13	4484.01
4797.87	1374.35
3628.54	5146.12
4885.32	5040.4
4463.54	5480.81
4944	5040.46
5013.86	5401.8
4800.45	2805.38
4819.07	5198.67
4826.5	1062.04
1374.35	5159.71
4819.13	5213.31
5048.76	5048.56
4889.75	5069.99
4791.64	5115.94
4849.21	5395.88
4946.57	5094.05
5102.12	5236.33
1062.04	3648.57
5000.73	5207.22
4908.9	5325.83
5009.52	5108.26
4775.21	5044.03
4803.01	5007.85
4195.18	5042.51
4974.67	5274.09
5032.58	5049.47
4620.77	3872.89
4773.15	4817.8
5132.49	5153.33
4953.05	5197.69
4844.13	5045.06
4865.37	5234.82
4861.22	5136.01
4767.47	5523.86
4506.57	5088.67
4801.34	5684.29
5039.96	5047.18
4523.4	5044.11
4870.1	5195.7
5079.9	5508.3
5055.7	5526.59
4419.92	5136.61
4863.66	5096.88
4968.26	5168.81
4852.61	5174.33
4862.85	682.34
5006.31	5083.03
4820.85	5390.73
4880.08	2648.72
4608.8	5405.93
5082.1	5086.9
3444.42	5107.4
4778.49	5054.18
4686.02	5246.68
4576.42	5039.74
5013.85	5225.4
4763.61	5454.6
682.34	5327.54
4975.14	5040.61
2823.3	4472.12
2648.72	2722.75
5242.3	383.14
3992.85	2227.9
4605.51	1172.67
4900.73	5000.69
4622.42	5164.31
1263.63	5414.16
4644.63	5044.19
4661.55	5399.85
4964.86	457.2
3364.21	5246.06
4961.74	5055.23
4815.9	3351.73
4867.64	5488.19
5057.55	5544.58
4778.86	5042.72
2463.96	3750.43
5034.54	4920.17
3440.08	4350.89
4846.83	29.47
4658.53	2915.14
4661.98	5088.69
4761.07	5282.73
5232.84	5080.57
4785.09	5044.17
5063.81	5103.2
5013.7	4894.04
4022.21	3177.89
4897.28	5126.08
5079.05	4768.69
4899.2	5046.34
4975.99	5125.21
4837.14	4613.44
29.47	5391.35
2915.14	5190.21
4563.62	5045.35
4873.36	5171.21
4934.51	5192.31
5010.34	4866.79
5014.15	5097.19
5017.3	5304.43
555.85	5131.09
4712.79	5170.2
1070.44	3605.77
4873.92	5153.85
4775.53	5448.32
4770.74	5286.77
5077.27	5140.42
4834.81	5228.3
4831.48	5048.04
3889.9	5438.21
5022.01	3865.21
4949.63	1953.6
4944.79	3835.6
4644.06	5076.65
4650.3	5046.5
2891.84	5345.76
4190.53	5096.01
3762.82	5085.29
5061.91	5180.56
4642.16	5343.17
3151.61	5483.01
4700.64	5131.48
5084.64	5044.93
4631.56	5082.58
4884.48	5045.15
3865.21	5208.46
4591.87	5660.15
4485.51	5453.75
4943.72	5636.63
4404.97	5354.64
4504.79	5526.04
4659.71	5171.02
4799.13	5686.22
5049.49	5154.1
5033.49	5601.73
4833.2	5048.42
4740.83	5229.6
4633.66	5044.3
4618.89	5113.99
5040.11	5122.32
4645.08	5068.74
5032.1	5167.91
4536.21	5092.6
5111.01	5081.87
5032.26	5405.1
5041.32	5060.87
3688.81	5111.15
4758.46	4721.54
4712.88	5316.42
4595.06	5280.87
5088.18	5549.25
4717.76	5042.2
4699.09	5063.62
3238.21	5040.52
4651.67	5317.37
4612.87	3140.21
5082.73	5416.29
4309.25	5305.82
4997.57	3129.75
4675.27	4585
4864.36	5548.48
4962.72	5529.07
4715.36	5594.46
4736.22	1098.41
4789.27	3634.85
4785.8	5382.4
3667.52	5048.68
4976.35	4579.33
2537.9	5162.45
4782.49	3134.14
4609.77	5076.91
4537.12	5442.66
4438.45	5014.58
4513.58	5405.85
4728.61	5535.41
4858.09	5048.02
4776.9	3577.22
2971.3	5481.33
4526.04	5043.04
3323.97	5528.15
4220.76	5441.88
4450.21	4572.73
5063.09	2649.91
4857.95	5045.87
5170.22	5043.58
4862.32	1433.87
5072.96	5613.27
4793.71	5741.69
4993.81	5048.58
4798.38	5120.07
4972.74	5050.84
4518.76	4658.21
4309.58	5292.64
4749.24	5312.84
149.25	5124.24
3577.22	5143.39
4932.23	5353.06
5044.19	5251.71
4685.41	5059.87
4795.4	5070.81
5018.18	5061.39
4998.59	5043.35
4780.52	5047.62
5040.27	5451.93
1433.87	5475.96
4731.67	5444.28
4933.05	2808.34
4467.27	5403.88
4527.5	5406.67
4746.94	5147.24
4849.48	5117.12
4762.18	5312.06
4817.95	5119.73
4793.93	5177.91
3250.69	5036.87
4789.5	5274.08
4908.4	5151.31
4809.2	5247.33
4968.33	5056.76
4588.14	5374.52
5196.26	4422.61
4717.78	5031.74
3765.12	5505.24
4742.7	5283.72
4769.11	5095.84
3784.64	4676.38
5065.52	5362.75
4494.21	5197
4557.63	5316.45
4491.08	1452.74
4603.01	4498.87
4522.82	5035.16
5007.8	5270.56
4025.01	3844.47
4599.34	5039.1
4726.72	5502.73
5063.53	5236.19
5009.63	38.28
4750.25	154.21
4679.91	5605.17
4985.64	5286.89
4248.03	4877.49
5008.13	5283.39
5010.46	5313.19
4565.42	3956.54
4598.05	5251.95
4554.21	2415.12
4910.27	5374.57
5082.18	5213.21
5176.95	4222.43
3866.25	4162.48
4850.07	4479.71
4630.5	4795.02
4549.72	5048.65
3771.7	5411.28
4829.73	5107.24
4715.76	5387.96
5058.35	5121.76
4839.38	5144.03
154.21	1126.71
4648.34	5086.3
1203.82	5115.79
4719.76	5232.94
4823.83	5511.7
4877.39	5082.12
448.72	5173.5
5029.64	3873.99
4982.41	5043.09
4926.24	3603.11
4919.41	3875.19
4799.09	5046.64
4830.47	5132.45
3830.43	5775.19
5196.44	5679.53
4708.87	5071.52
5033.69	5329.62
4915.76	5054.11
3861.91	2139.2
4700.01	5171.7
4511.02	5104.1
1126.71	4472.33
4827.79	5050.11
5035.2	5076.09
4821.92	5399.69
5030.57	5288.81
4685.61	5277.23
4814.69	5202.72
4800.98	3913.32
4680.43	5369.96
5043.37	5119.18
4787.57	3862.95
4908.19	5043.21
5045.51	5248.35
5050.59	5046.66
4785.3	5046.36
4914.31	5047.87
4812.86	2991.1
4883.97	1181.65
2139.2	5354.11
4887.4	5148.27
5035.65	5070.61
4238.84	2914.06
5029.17	5495.15
4684.02	4874.83
2616.37	1773.46
4593.09	5044.75
4749.61	3082.8
5065.73	5089.64
5174.08	5229.9
5150.51	5202.76
4977.8	3511.95
4941.39	5249.26
5033.02	5251.44
5045.53	5552.84
4479.07	5046.92
5049.32	5183.64
5033.23	5042.75
2991.1	5294.15
1181.65	5273.67
4278.23	5236.57
4743.9	3777.45
4679.75	5316.39
3882.55	5219.42
5065.07	5242.42
5159.47	4839.94
1773.46	5301.19
4181.93	5122.9
4593.51	4043.82
4662.41	5044.52
5035.25	5260.75
4798.38	5610.93
4486.57	5090
4817.86	755.5
3457.45	5046.16
4518.39	5366.59
4752.71	5085.6
4928.15	5462.1
4685.36	5045.02
4817.99	5230.57
4739.54	5048.89
4918.71	2240.27
5042.89	2466.77
3707.8	5543.35
4646.92	5281.51
4956.54	5133.07
4756.28	5151.07
3246.65	5282.89
4652.78	5104
5059.63	5085.89
5063.37	5058.26
4605.13	2826.82
4967.86	5322.62
4979.17	5112.05
4591.84	5119.87
5007.63	5151.49
4909.77	5570.5
4664.61	5144.71
4795.68	5409.79
4883.15	620.26
4783.57	5048.96
4677.52	5047.27
4558.27	5430.94
2240.27	5190.34
5062.13	3260.84
5097.9	967.87
4950.17	5140.5
4555.2	2611.97
4548.33	5691.03
5033.76	1706.5
5057.14	5044.03
3287.23	5373.13
4512.99	5055.62
4486.34	5198.02
4602.63	4568.37
4693.89	5562.82
4906.6	5260.09
4519.44	5071.94
4974.96	5721.27
5082.29	5536.02
4552.6	2720.96
620.26	5500.79
4671.75	5052.65
4945.71	5365.89
4626.6	5125.67
4785.25	5410.48
5118.54	4219.49
967.87	5340.33
4892.89	5044.65
4911.37	5041.81
4736.35	5331.2
4994.7	5396.55
5076.71	5363.8
2434.29	4459.32
3759.64	5109.73
5102.86	5167.02
4693.37	5182.81
44.84	5100.39
4238.8	5490.98
5010.01	5050.64
5015.95	5014.73
5039.73	2920.1
2720.96	3290.62
5015.26	5048.75
4611.38	4816.6
4665.08	4555.94
3054.71	4621.02
4567.66	2527.99
4614.26	3600.94
5034.62	3804.16
5124.98	3872.35
4641.39	2695.65
5035.57	3551.77
3809.72	2937.37
4489.73	2634.35
4599	2673.68
4683.54	2589.78
4837.32	2382.13
4846.28	2326.44
5115.42	2354.84
5024.36	2378.9
4858.83	2307.9
4639.72	2201.68
4731.89	1851.61
2920.1	1801.55
3284.68	1758.33
3812.94	1818.17
4652.46	1748.47
1259.07	1728.93
3295.52	1661.62
4433.84	1597.98
3771.47	957.64
3804.16	981.8
3764.27	859.58
2695.65	610.37
3560.01	463.46
2929.86	209.8
2772.38	159.97
2664.27	131.19
2596.66	134.98
2099.41	68.72
2288.24	75.78
2336.69	4.88
2376.43	5050.86
2307.38	5047.14
2184.83	5067.44
1846.7	5239.4
1796.86	5161.68
1758.33	5280.02
1820.59	5271.15
1748.47	4890.55
1728.93	5044.47
1661.62	2130.64
1597.98	5193.08
957.64	5044.41
981.8	5060.04
859.58	28.2
610.37	5044.84
463.46	5047.43
209.8	5248.76
159.97	3189.28
131.19	5623.95
134.98	5201.71
68.72	2445.11
75.78	5013.22
4.88	5480.24
4842.48	5331.03
4466.34	5195.09
4555.64	5179.02
4435.79	1110.82
4610.2	5020.06
5056.37	5191.47
5079	5041.91
4780.09	5044.71
4676.18	5188.28
4890.42	5043.91
5032.07	5056.45
3387.9	5042.93
3703.33	3971.27
28.2	5148.99
4767.28	702.63
3457.82	5138.79
4870.52	1868.88
4723.94	5136.81
5032.49	258.61
4819.27	5041.97
2648.61	5350.31
5063.4	5140.21
4707.89	3622.91
5039.18	5050.19
5136.3	5276.57
5132.68	5593.19
3345.93	5118.21
5033.99	3847.3
3478.2	5117.02
4801.82	3599.57
4521.15	5126.89
4741.37	5127.33
4784.72	4041.13
4722.55	5218.16
4744.98	5041.34
4718.32	5528.99
4646.31	5385.71
702.63	5551.55
4986.17	5042.61
1868.88	5308.37
4532.33	5110.15
4920.13	5234.97
4406.52	4626.9
4441.84	5509.18
5099.33	5046.92
3432.17	4729.34
4778.48	5044.23
5046.32	5501.77
4763.08	5270.49
5065.18	4662.81
4660.28	5049.3
4854.72	5108.27
5045.43	5064.67
5023.29	494.87
3730.16	5193.78
3735.1	5059.68
2332.81	4841.88
4689.44	5204.77
4731.71	5139.47
4622.47	5134.21
4519.81	3868.99
4680.62	3410.56
4985.44	5037.69
4874.9	5121.02
5010.81	4896.09
5007.83	5047.91
4762.68	5568.62
5042.43	4932.22
4483.6	5111.78
2540.49	5084.21
4830.03	5247.82
5071.17	4794.16
5015.86	5511.38
4214.77	5404.02
4309.35	5045.1
4747.49	5108.27
5038.58	5389.1
4672.71	5042.88
4799.3	2081.92
4966.96	4755.15
4679.31	5046.29
5074.59	5206.4
4665.1	3845.66
4898.81	4413.2
4982.23	4606.07
5055.2	5713.45
5041.54	5238.83
4610.44	5087.95
4511.5	5122.1
5034.27	2122.62
4632.16	2578.56
5013.77	5046.21
4201.38	4008.6
5086.25	3275.26
4667.66	5075.4
4547.72	5608.21
4615.06	5571.43
4685.09	5717.49
4978.93	3077.96
5035.88	5248.83
4687.1	5046.78
4895.05	4537.98
4925.77	5046.41
4923.73	5472.74
4845.63	5044.92
4947.86	5189.66
4589.25	5130.12
5146.3	4661.24
5019.92	5155.57
4984.25	5114.13
5002.71	5181.79
4619.8	5042.21
4869.05	5060.91
2578.56	5163.93
718.8	5239.09
4765.09	5077.24
3304.41	5119.78
4472.96	4784.83
4490.87	233.39
4830.8	5094.32
4683.76	5048.45
5157.45	5054.32
5042.94	1468.46
4809.37	77.01
4495.99	5047.88
4349.82	5114.47
4620.07	5147.58
4857.51	5080.55
3656.59	5322.63
4997.51	5191.98
4975.42	5188.64
4623.96	3246
4908.49	5262.64
4688.53	4721.64
4391.75	5530.45
4667.92	5377.88
4992.19	5153.75
4664.87	5214.53
4690.89	5143.11
4878.27	5469.74
4817.73	5162.22
4740.49	5075.95
233.39	4716.7
4781.2	5233.13
2191.42	5248.4
38.22	5106.71
4783.64	5046.15
5000.84	5677.32
77.01	4732.73
4634.22	5295.79
4477.25	5407.8
5044.5	5410.29
4788.14	5075.63
4378.69	5045.65
4862.69	5048.43
4691.81	5197.41
4692.28	4390.83
4584.42	5046.15
2620.31	5062.21
4542.22	5049.96
4495.41	4190.93
4983.95	5068.52
4942.16	1671.69
4904.29	4298.61
4987.51	5148.34
4641.16	4263.75
4539.99	5434.35
4698.01	5064.28
4684.26	4490.83
4706.24	2072.51
4815.18	3506.22
4926.21	5252.25
4817.39	5037.14
4886.27	4924.71
4102.22	5029.35
4623.76	5041.67
4236.33	5490.31
4935.3	5142.64
5038.32	5050.03
5035.09	5193.38
4707.91	5191.59
4984.16	5044.78
4712.81	5187.55
4770.16	5166.54
4480.61	5120.65
5017.67	2074.7
4812.3	5693.86
1494.3	5170.85
4666.05	5507.05
4660.59	5074.11
4548.23	5096.05
5005.57	4892.51
4563.5	5482.08
4539.07	5178.56
4872.68	5162.39
4755.05	1506.26
2265.36	5128.96
4995.54	5098.8
5063.44	5285.67
3405.13	5589.14
4655.9	5350.07
3870.07	5342.59
4598.82	3362.06
4449.82	5641.73
4982.3	5329.7
4482.52	5124.67
1870.24	5079.49
4838.27	5043.85
4844.87	4430.5
5025.86	5301.79
4723.72	5539.54
5056.92	5041.53
4828.61	5705.99
4425.66	5313.15
5044.93	5326.72
4104.87	5358.91
5084.55	5687.91
5031.22	5054.82
3357.87	5570.66
5088.25	5186.34
5090.82	5176.36
4144.63	5483.51
1506.26	5047.36
5035.55	5063.24
5047.48	3077.74
4808.35	1957.94
4626.56	5047.02
5003.71	5216.84
2865.59	1562.68
4445.84	5193.51
3328.74	5140.51
3559.08	5050.78
5052.65	4164.78
4927.14	4061
5054.07	4832.05
4662.79	5044.07
4881.13	4284.77
4710.8	5556.86
4583.97	2902.21
5022.7	4674.87
4926.07	3891.88
5067.04	5281.02
4840.79	5043.02
5017.82	5045.49
4629.36	5060.04
4650.64	5112.16
4955.27	5182.35
3545.17	5084.47
5087.6	5122.14
4787.51	4949.16
4630.94	5417.72
3126.64	5076.58
4115.67	2692.61
4732.1	5567.91
3554.44	1658.62
1562.68	5073.35
2745.25	5532.76
4811.32	5036.72
4992.19	5493.26
3670.03	3183.45
5033.6	4458.53
3288.95	4780.76
4734.59	5050.32
4476.61	5310.04
4682.85	4843.63
2902.21	968.13
4972.15	5060.7
4530.81	2939.71
5268.46	5152.23
5036.07	5039.85
4752.5	5147.48
4559.28	5413.35
4865.63	5091.14
4845.13	5052.07
4911.09	3967.33
5031.07	5139.62
3825.83	5139.23
4883.69	5133.8
4726.51	3599.74
4928.74	5237.41
3377.97	5255.77
4742.84	5103.92
5011.11	5306.96
4606.92	5191.17
4992.26	5521.57
4707.79	5821.36
4793.08	5831.26
4523.8	5324.13
3288.94	2962.44
4453.03	2830.07
5054.98	3203.05
4544.76	2910.58
4536.66	2884.25
5018.44	5760.45
3054.62	5755.37
4931.09	5589.66
4536.94	5725.08
4575.75	5199.88
502.34	5043.82
5009.49	5177.13
4666.36	4559.1
4642.78	1183.94
4740.02	5136.14
3502.15	5155.23
3760.35	4423.35
5042.06	5049.49
4626.1	5048.26
4802.27	5112.11
5138.39	5247.46
4961.28	1733.08
4885.53	5172.39
5020.73	5088.64
5033.21	5196.97
5037.37	5069.27
4758.08	2744.46
4173.07	5007.61
5068.15	5148.11
3268.69	5107.48
4594.49	5047.07
5030.58	2794.25
5047.6	5342.75
3449.34	4827.28
4848.02	5630.97
4795.11	5335.08
4798.61	5035.78
4503.5	5613.61
4808.31	5344.03
4910.9	5381.07
4938.58	5113.35
4936.46	5747.73
4859.31	5044.68
5013.53	5071.18
4555.46	5068.26
4815.11	5096.96
5038	5046.26
5068.71	5292.56
4640.21	5413.03
4939.68	1076.07
4823.33	5074.81
5089.68	5046.81
3854.67	5528.3
4719.94	5271.82
5092.77	5077.36
4819.32	5045.61
5112.74	5489.42
2804.91	5457.39
5050.43	4576.26
5201.61	3890.2
5067.6	5290.38
4937.86	5093.6
4979.54	5547.81
4984.84	5763.69
2332.67	5062.3
4834.68	5188.66
4816.59	3578.63
4267.29	1906.4
4780.84	5438.5
3903.89	5067.53
4809.65	1790.07
4906.87	5362.75
5075.99	5499.92
4938.43	5126.31
5078.48	4653.27
1076.07	5370.77
5049.53	4031.35
5035.28	5047.17
5136.49	5114.77
4867.09	5073.95
4983.52	5041.64
960.13	5201.86
4979.46	5114.7
4978.97	5134.87
5006.35	5606.38
5042.73	1994.98
4968.69	5082.25
4168.71	5110.93
3438.27	5047.9
4978.64	5042.45
5023.91	5202.73
3303.92	4887.41
1906.4	5067.92
3306.47	5040.26
3864.55	5094.62
1790.07	5092.16
5045.61	5211.8
5020.88	4985.43
5038.56	5162.78
3853.83	5155.72
4276.68	5483.22
5022.12	5080.38
4213.52	5538.27
5034.36	4249.11
5036.52	4306.79
4147.9	4807.51
2858.97	5195.11
4057.29	4821.4
5036.64	5042.22
4952.58	5548.68
4577.34	5202.75
4625.81	5200.9
3193.82	5046.08
5031.56	5229.53
5035.94	5042.39
5032.12	5036.25
5036.27	3767.73
5099.22	5597.59
5090.35	5562.32
5003.21	5080.27
2595.12	5037.45
4828.86	5628.89
5116.35	3041.97
3956.57	5743.39
4728.5	5599.34
4630.98	5097.62
429.89	4674.6
4543.37	5047.69
4542.21	5052.77
5082.38	5188.06
4792.74	5443.96
5035.7	5140.49
5047.02	5038.44
4643.2	5459.72
5019.47	5046.85
5043.63	3482.4
3607.69	5145.31
4807.43	5297.46
5147.2	5186.41
4827.16	3727.9
4713.35	5183.48
4938.36	5171.67
5097.96	5232.17
5084.39	5043.36
5107.89	2729.55
5029.72	5143.07
4949.37	4961.41
4863.81	5624.72
4968.67	5437.5
4933.9	4919.68
5058.84	5536.41
3940.92	5358.24
4914.98	5146.79
5021.83	5045.45
4830.76	5165.8
4849.4	5776.34
4905.92	5171.57
4889.85	5682.74
3794.92	5040.29
4791.99	5558.17
2926.33	178.19
4993.21	2814.85
4327.01	5099.35
4785.85	5196.63
5122.51	5046.06
5034.36	5725.03
2959.37	5078.69
4804.34	5151.68
4495.1	5558.76
4592.26	1844.64
4738.15	5516.85
4634.93	4871.95
4937.2	5524.39
4128.54	5240.95
4964.71	5151.33
5084.91	5047.74
4704.07	5144.59
4557.37	5066.88
4966.29	5186.76
4678.44	5061.05
5028.72	4355.97
4487.5	5078.11
5200.58	4827.36
4370.81	5331.77
4611.36	5072.63
2855.66	5180.86
5028.66	5126.2
4622.52	4839.41
4978.59	5553.91
5191.94	5232.63
5030.44	5271.45
5041.48	5044.84
4558.64	2614.71
3987.91	5180.14
5234.81	5084.96
5150.13	5134.06
2707.98	5096.62
4747.66	2788.69
3525.96	5052.79
4509.5	3107.11
4782.17	3783.03
4080.6	5459.27
4854.23	5048.89
4992.48	2627.07
4851.55	2826.54
4711.87	5129.01
5039.07	4406.45
4657.03	5050.66
4166.89	5048.44
4921.24	5046.64
4906.44	5603.94
5138.63	5068.18
5023.12	5270.71
4983.49	1639.47
5124.55	2354.42
4310.02	2946.41
4985.42	5063.61
4985.55	5058.56
5032.27	5157.05
4995.4	5045.74
5019.81	4668.43
4521.38	5180.86
5026.64	4731.62
4544.93	5064.82
4488.79	5148.04
4941.32	2058.21
4769.08	5496.36
4319.05	5046.09
4968.47	5264.83
4665.65	5086.82
5044.18	5625.45
5104.73	1369.38
4988.16	5046.69
4633.77	1558.71
4834.56	5236.27
5049.17	5044.02
5527.92	5485.53
4642.22	5563.71
5011.85	4504.39
5051.9	5250.07
2354.42	5061.9
2946.41	5044.93
5089.61	5265.47
4840.96	5266.69
4466.87	5488.03
4541.02	5517.82
4514.73	1242.22
4778.18	5278.25
2655.08	2084.58
4877.45	5045.4
4718.82	5225.03
4821.13	5040.3
1993.98	5469.86
3838.62	3891.61
4985.59	5081.97
4804.13	5091.23
2215.04	4144.24
5025.76	3496.66
4848.42	5577.79
4537.12	4161.58
4929.64	5341.94
4187.78	5644.86
4025.41	5360.96
4907.86	5607.91
4779.29	5156.86
4662.99	4856.35
4780.03	5383.82
4905.22	4990.02
5039.42	5045.12
4907.81	4965.38
1242.22	4210.7
3978.16	5663.97
2084	1823.19
4864.6	5147.1
4688.79	5106.41
4745.31	5104.21
4706.76	5120.7
4779.31	5045.83
5005.57	4322.87
2970.19	5547.96
1249.02	5046.55
5081	5120.9
5185.24	4882.04
3945.94	5073.67
3151.77	5175.68
5142.07	5127.97
5016.81	5370.66
4558.18	5596.64
4593.48	5037.54
4450.55	5110.73
4108.09	5047.95
5011.06	5247.23
4690.96	5045.06
1823.19	5043.27
4709.71	4545.48
5055.18	5079.93
5165.29	5141.03
4942.28	5370.3
4539.73	4887.03
4484.61	5153.21
4454.38	5134.92
5117.26	5480.04
4751.59	3866.43
4702.08	487.84
4009.02	5131.31
4975.19	1676.69
4771.82	5135.35
5055.59	5045.77
4657.56	5200.16
4546.83	3704.19
4610.14	5048.18
4627.68	5353.77
5012.82	5046.45
4498.27	3059.32
4618.94	5149.8
4679.74	5371.05
4841.95	2117.29
4612.54	4085.58
4758.17	5512.38
4660.39	5042.6
4702.26	5075.08
4408.75	5584.17
3966.59	5310.01
4795.43	5042.59
4917.47	5043.99
5026.43	5049.36
487.84	5047.51
5022.45	1157.92
1676.69	5394.7
5099.35	5159.12
3988.26	5154.57
4808.61	5215.63
4428.32	5047.1
4923.24	4328.35
4817.53	2662.56
4512.83	5043.99
4910.64	5164.48
4568.98	5685.9
4927.92	4736.28
2117.29	5041.47
4571.64	5151.42
1267.94	5048.26
4839.98	5145.76
4853.52	5682.08
4575.34	5046.49
4712.21	4748.12
4621.1	5600.62
4608.82	4719.3
4596.77	5203.24
4799.65	5219.08
4827.27	2397.99
4572.99	5647.13
4610.42	5003.76
4724.46	5611.83
5107.78	5586.72
4557.4	5048.92
4883.5	5253.87
2662.56	5276.8
4649.81	5101.09
4523.13	2144.51
5056.73	5040.01
4961.43	5065.4
4915.57	5064.56
4995.63	5075.98
5153.05	5053.43
4702.07	5042.85
4838.68	5588.24
4892.87	5146.4
4693.59	3168.51
4379.63	5255.98
5049.2	4857.92
4975.92	4733.73
4705.77	5116.53
5003.53	4022.33
2397.99	5227.71
4890.3	5078.98
5003.99	5208.87
4583.34	5392.5
4054.51	4855.47
4726.96	5061.19
4946.69	5163.99
4902.48	5307.45
4657.34	5319.47
2319.52	4641.54
3414.82	5045.8
4575.25	5327.88
4692.75	3485.96
5086.7	5100.63
4165.05	5046.5
4724.47	5035.46
4301.75	5046.94
4591.33	1248.41
4053.97	1533.65
4965.56	5235.52
4954.82	5413.12
4642.9	5227.79
5069.56	5078.84
4677.14	5038.18
4776.1	5318.35
4975.02	5587.91
4977.24	4110.95
4808.28	5414.57
4738.3	5090.59
4506.06	5731.38
4695.89	5046.24
4581.61	5167.22
4953.61	823.09
4643.27	5047.23
4504.79	5402
4725.18	5087.01
4628.91	4718.99
4864.17	5070.2
4802.24	5049.15
1248.41	5153.36
1533.65	5161.62
5046.47	3607.79
5060.82	5154.19
4972.83	5060.51
3249.79	5132.14
4887.65	5508.88
3680.43	5143.75
3513.19	5403.96
4154.26	5037.17
4688.99	5015.17
4707.05	5131.88
5071.87	1047.64
4828.67	5138.33
4813.35	4270.23
4839.14	2514.61
5071	5138.88
4694.44	5096.88
4379.81	5512.42
4693.6	5406.53
5222.46	5419.29
4680.21	5311.44
4519	5128.56
4888.38	2880.93
4977.63	5295.41
3249.07	5049.63
4881.02	2233.86
4538.38	4581.55
5027.04	5040.69
4412.64	5706.99
4934.3	5040.82
4800.09	5092.81
4964.18	4945.22
4884.4	5668.87
4977.54	5062.13
1047.64	3036.48
4875.82	5659.95
5081.49	5272.13
2582.18	5442.89
5032.43	5089.02
5080.9	1434.94
5078.38	3602.74
4823.12	5049.09
5025.76	5127.62
4822.35	5045.66
4068.23	5728.71
5075.41	5581.95
3743.84	5181.42
3634.33	4875.85
4493.09	5044.59
4845.09	5356.18
4540.01	5306.54
4129.82	5498.28
4894.5	5312.91
4795.04	5350.27
4272.93	5658.01
3036.48	5157.84
4644.12	3737.96
4700.43	4699.8
4659.4	5085.02
4682.86	5050.52
5073.46	5135.6
4760.37	5045.14
3602.74	5046.73
4658.51	5506.92
2602.81	4388.46
4526.45	5043.87
4587.71	897.91
4475.21	5078.16
4757.06	5043.18
5067.46	5141.87
4985.8	5223.74
4445.42	5131.34
4846.36	1283.21
4948.54	508.63
4871.46	5233.91
4983.79	4937.77
5076.17	5045.52
4109.35	5132.35
3690.2	5053.83
4447.33	5100.03
5080.26	2031.2
4689.71	5049.26
4988.93	5537.16
4517.82	5212.89
4589.56	5099.78
4557.09	5076.5
4631.27	5042.02
4820.88	5043.2
897.91	5059.93
4839.1	5076.02
2896.4	1854.88
4924.73	5038.41
4926.63	5189.5
4969.99	5407.79
4704.23	4828.12
5012.84	5207.83
1283.21	4215.06
508.63	4031.2
4735.28	4350.55
4529.6	5136.84
4628.15	5049.61
5074.15	4784.95
4655	1117.22
4658.75	5031.08
2031.2	5128.62
4545.39	4956.08
5078.04	5421.53
4980.48	1094.71
4981.33	5149.81
4903.74	3522.9
4797.28	5043.12
4570.48	5582.95
5034.13	5223.14
5210.22	5541.66
4889.9	5151.37
1854.88	4956.01
4625.5	5180.72
5032.54	5043.33
5096.21	5040.97
3517	5168.69
5037.34	5146.98
5039.8	2216.6
4103.44	5045.04
3681.6	2739.89
5074.14	5391.75
4844.84	5043.94
5056.46	5193.58
4921.24	5189.84
4524.26	5047.76
4895.12	5022.21
4402.96	5047.17
4967.51	5045.73
5075.14	5096.26
4929.33	5043.59
4913.84	2364.89
3589.29	5406.22
5061.79	5125.99
4990.07	5072.96
4974.91	5236.38
5192.53	5194.65
4702.64	5199.07
4818.73	5050.58
4963.48	5513.39
5063.96	5050.99
5059.27	5118.63
4822.39	4879.45
2216.6	5636.31
5045	5071.2
4897.99	5668.37
4934.05	4815.22
4367.46	5485.46
4801.92	5102.81
4818.21	5162.52
5040.03	5727.57
5075.22	5694.93
4560.44	5043.33
4600.9	4914.89
4609.25	5045.44
4555.71	987.49
2364.89	5157.15
4741.92	5269.41
4688.01	5339.58
4868.16	4749.3
5029.71	5637.9
4597.15	5078.59
4525.73	5127.37
3224	5595.88
2870.71	5134.18
3277.81	5084.67
4998.03	4904.3
4725.83	5133.33
4859.8	2411.71
5077.21	5080.03
4445.8	5066.15
4293.79	3749.69
5028.17	5051.2
4702.19	5050.79
4919.89	4766.67
4345.24	4689.13
4600.94	3962.85
4961.03	4462.7
4592.87	4679.22
4757.29	4462.48
5041.41	4381.21
4470.93	4101.03
4926.53	3737.7
4726.18	3708.79
4648.28	3616.56
4229.19	3758.44
4917.94	1240.83
4897.74	3132.92
5076.19	2528.24
4899.59	3087.09
4940.69	3099.66
4459.77	2736.96
4230.37	1996.81
4386.53	2390.28
3999.17	2232.75
4677.42	2156.94
4611.89	1546.59
4501.03	1515.07
4588.84	1516.3
4598.71	1410.32
4590.7	1143.11
4212.33	942.17
4441.5	906.62
4483.19	945.37
4458.71	631.92
4348.29	357.38
4123.15	5050.84
3823.3	5049.19
3854.62	5100.06
3238.74	5101.88
3791.46	5047.57
3628.82	4668.55
3216.66	5052.07
2960.02	5335.45
2528.24	5007.16
3087.09	5100.15
2867.26	5082.94
2748.52	5314.65
1996.81	5315.33
2420.61	5253.19
2224.79	5045.11
2166.07	5043.48
1546.59	5269.44
1515.07	5341.09
1516.3	5042.17
1410.32	5046.34
1143.11	5044.65
942.17	5079.04
906.62	3725.87
945.37	5329.64
631.92	5172.26
357.38	4518.25
4394.72	720.5
4577.6	1121.44
4613.03	5046.1
4690.44	5049.34
4294.75	5188.8
4546.02	4200.53
5045.38	5597.37
4738.2	5182.54
4655.34	5043.47
4870.17	5158.1
3274.58	5095.14
4741.48	5043.71
4766.63	5155.75
4737.92	5068.26
4666.99	5443.1
4986.73	5155.82
4673.83	5047.01
4712.42	5535.35
4407.55	5184.82
4880.12	5107.37
4676.19	1755.57
4680.88	5070.38
4618.22	5178.9
3523.12	4995.22
4891.07	2183.29
5033.56	4875.36
4577.14	5143.85
5030.14	5074.29
1121.44	5229.95
4555.56	5041.23
4777.64	5221.27
5055.24	5044.19
4947.54	5041.13
2701.21	6304.35
4962.16	3884.97
5056.53	4619.05
5064.8	5448.95
4861.52	5090.12
4606.08	5182.84
3415.31	5231.25
5081.68	5390.11
4784.33	5105.14
4404.41	5087.41
4621.68	5106.74
4564.12	5092.09
4808.05	5084.49
4462.74	5122.02
5110.01	5614.59
4885.84	5057.62
5071.26	2260.52
4945.86	3524.71
2183.29	5217.05
4965.71	4928.77
5006.1	5157.35
4978.51	5412.83
3155.74	5427.89
5062.84	5124.2
4710.63	5383.93
4707.35	5132.42
4712.35	5045.44
4722.16	5140.53
4414.72	5254.29
4907.73	5247.4
5043.87	4693.96
4904.34	5073.96
4332.61	5048.78
4890.6	3916.4
1546.88	5074.39
4850.35	1574.47
4090.42	2095.87
4877.16	5276.84
4921	1073.66
5019.39	5035.75
4569.5	5042.14
2260.52	5129.44
4967.97	5113.45
3354.35	5190.69
3369.73	5041.99
4899.19	5050.43
4971.65	5409.93
4673.97	5637.41
4689.09	5094.33
4930.88	5629.37
4654.78	5046.13
5009.4	5093.04
4879.88	5127.13
4662.17	5114.03
4658.32	5256.01
4657.2	5062.26
4671.23	5039.76
4670.36	5081.76
4704.93	5040.36
4547.1	5309.5
3932.68	5333.55
1574.47	5224.57
2095.87	5211.38
3903.55	5561.12
1073.66	5116.14
5044.27	5140.9
4667.55	781.13
4875.44	5164.09
4642.29	5525.64
4582.59	5156.42
5051.55	5069.94
5156.33	5045.27
5216.3	5042.43
4613.97	3572.9
4594.2	3984.1
4531.53	3201.42
4879.06	2622.11
4864.87	5044.11
4757.27	5044.97
5034.2	5371.5
4545.24	5584.67
4556.34	5276.16
4075.26	5270.56
5040.03	5178.49
4960.5	5044.44
5055.8	5076.03
4694.12	5326.97
3461.98	5198.18
4413.01	5044.29
2141.8	5381.34
3335.13	2909.61
4871.16	5123.33
4722.47	5128.82
4794.8	648.53
4532.31	5130.42
5010.98	5111.86
5002.61	4251.74
4883.82	2513.27
4628.18	4438.43
4624.65	5273.89
3385.04	5578.29
4110.25	5147.43
3198.78	5162.31
4977.98	3330.27
4697.75	4071.87
4613.14	5045.33
4628.65	5045.65
4924.87	5189.89
4720.16	5694.61
4677.69	5660.6
4767.26	5045.83
4770.5	5279.11
4841.69	5040.03
5073.72	5098.28
4439.41	5221.26
4844.88	5624.72
4764.22	5605.18
4739.74	5261.34
4365.79	5131.55
4579.39	5533.99
648.53	5090.23
4480.26	5037.28
3280.02	5114.78
4936.89	5035.99
4660.03	5245.96
4345.16	5201.2
4635.38	5109.8
4661.77	5629.03
3981.69	5047.02
3823.07	5212.01
4791.43	5216.71
3980.23	5414.23
5072.7	5562.51
4996.76	5639.33
4743.09	4058.25
4898.41	4510.35
4775.86	5194.17
5045.82	5152.56
5116.79	5032.87
5046.23	5103.02
4748.97	5603.82
4817.25	5650.66
5095.36	5046.06
5067.52	4924.33
4785.65	4345.41
5080.21	4554.02
5036.29	5335.48
5072.82	5045.04
4393.32	5483.76
4864.23	5560.9
4850.18	5209.29
4125.12	5294.76
5082	5011.07
4999.61	5162.86
5069.19	4726.02
3650.6	5083.57
5083.44	5044.77
5030.38	1163.75
5143.26	5132.12
5040.65	5456.46
4620.51	4859.38
4011.57	5265.51
3710.79	5212.03
4470.15	5183.58
5033.06	5483.37
5127.42	4970.14
5120.83	5513.96
5125.82	5452.6
5227.44	3507.45
4552.4	4683.41
4798.59	5245.81
4604.11	5099.86
5043.19	4232.28
4790.43	5012.32
4682.85	5076.09
5043.88	5681.83
4810.83	5491.44
5070.62	4514.75
4561.91	5321.93
4702.03	4970.28
4816.57	4430.51
3777.52	5433.9
4883.72	5045.03
5034.75	4332.31
4941.03	1410.36
4741.5	5045.94
1163.75	5313.23
4657.21	5035.13
4536.19	5208.07
4690.53	5508.86
4111.03	5188.23
4371.03	5410.08
4664.12	4564.89
1735.75	4558.73
3674.59	5191.86
4885.57	5048.13
5071.57	5621.05
3210.55	5109
4987.63	5091.88
4931.32	5047.83
5047.05	5122.06
4380.9	5535.45
4952.8	3696.21
4906.11	3638.83
4922.4	5038.1
5085.48	5121.5
4870.53	5045.01
4508.93	2864.87
5031.42	5155.18
3264.91	5149.27
4626.04	5416.78
5031.49	5108.39
1410.36	5571.45
4405.83	4180.22
4537.01	5231.08
5014.04	4760.17
4541.97	5334.74
5086.49	5290.05
5070.67	5398.78
4714.91	5148.23
5036.45	5280.4
4979.02	5411.86
5030.54	3558.61
3792.42	5225.38
4965.68	5739.52
4504.41	4297.81
5145.77	5045.37
4726.98	5576.76
4768.37	5173.12
5073.29	4051.71
4981.7	3700.46
5054.37	5042.6
3560.24	5182.26
5264.47	5081.09
4901.47	4411.24
4528.36	5167.79
5022.83	5186.02
4877.9	43.13
4738.67	5308.19
4735.12	5052.66
4672.08	5286.89
4884.78	5171.59
4180.22	5070.79
4984.2	5044.51
4965.88	5557.81
4007.38	5147.74
4966.72	5237.94
5074.16	5045.69
4926.43	5126.52
5139.52	5133.35
4622.59	5576.46
4675.6	5560.52
4531.71	3086.26
4464.61	5046.07
4596.21	3740.23
4859.49	5640.71
4592.23	5043.9
4809.45	5448.94
4640.57	2637.16
5042.19	5120.55
4708.5	2145.62
4934.45	1899.04
4972.57	5404.43
4731.64	5500.05
5096.78	5069.04
43.13	5046.06
4659.39	5180.45
5029.75	5219.47
3537.83	5208.77
4703.02	5035.05
4946.03	4476.6
4593.3	2894.19
4591.13	4245.25
4883.84	4117.6
4717.88	5227.64
3535.59	3443.97
5033.68	3225.59
4405.09	5216
4604.03	5649.82
4990.47	4555.47
3086.26	4339.27
5035.07	5048.43
5032.71	4650.79
5052.61	5064.96
3108.1	5137.56
5040.04	5101.01
5035.84	5046.29
1908.54	5429.95
1893.91	5036.45
4508.09	5267.74
5049.99	5070.36
4608.86	5356.41
4935.16	5075.49
4841.26	1272.75
5054.78	5322.67
5033.28	4991.04
4823.45	5162.18
5014.01	5131.96
5076.81	5138.89
3036.22	2115.16
4024.1	5111.87
4716.7	5039.73
5380.42	5063.63
5210.78	5129.98
4552.07	5292.22
5196.8	5037.71
4492.91	5411.81
5036.75	5208.83
4659.02	5237.24
4228.06	72.65
4546.5	1746.52
4514.17	5229.06
5042.66	5162.3
4792.35	5041.64
4714.01	5476.49
4830.39	5160.88
5055.09	5604.24
4714.15	5450.9
4722	5233.05
4666.16	5039.18
5055.74	5117.37
5022.31	5270.94
5179.97	5196.3
1318.3	5166.36
5043.73	5508.95
5053.29	5100.36
4861.7	5140.46
2111.88	5332.3
3860.18	5186.54
4609.26	4572.25
5063.48	5333.11
5040.9	3724.14
4577.02	5090.73
4944.75	5043.64
4618.51	1768.58
4966.21	5200.5
3560.31	5091.61
4253.58	5241.88
1746.52	1353.9
5016.35	5195.97
4660.06	5038.15
4190.89	5037.28
4533.62	5013.29
4581.4	5423.58
2761.96	5107.16
4958.48	5294.48
5009.9	5197.78
5047.64	5332.89
4943.16	5335.84
4799.22	5199.46
1870.36	5094.39
4748.37	5070.93
5033.95	2098.02
4894.12	5491.65
4067.74	5089.57
4891.3	5067.52
4978.02	5451.68
5087.62	5422.26
4975.31	1525.37
4534.71	5488.34
3724.14	5143.01
4966.86	5102.1
4852.27	5156.29
1768.58	5097.83
4864.21	3082.57
4766.75	5059.38
4774.83	5177.67
4916.46	5220.43
4855.42	4395.58
4930.85	5039.35
5060.45	40.22
5032.63	5243.24
4970.92	5236.62
4945.15	5232.63
5028.54	5111.12
3695.94	5238.69
5077.39	5057.31
4802.75	5044.45
2722.01	5042.38
4677.37	5100.45
4929.99	5422.05
3911.37	5048.85
4945.51	5081.53
5140.24	2961.1
4874.4	5006.79
4707.46	5216.51
4710.04	5071.13
5016.72	5160.79
1525.37	5044.3
4590.76	5147.95
4588.47	5046.48
4918.16	5049.4
4876.41	4629.67
4778.37	208.39
4699.64	4359.86
3308.71	5267.58
5052.97	5152.69
3344.52	5131.36
4081.11	5119.08
5032.88	5043.34
4496.09	5075.06
4490.25	5265.15
5049.16	5464.39
5044.36	4726.23
4697.43	5445.59
4667.69	5322.55
5014.76	5155.45
4926.22	5195.3
4978.67	5165.63
5088.75	5473.41
3572.58	5037.96
3501.77	5505.07
4559.09	5314.87
4651.69	5013.54
4935.89	5040.55
4920.18	5284.16
4502.07	5034.19
4804.31	5380.74
4546.43	5401.07
4784.3	5044.45
3877.27	5042.34
5169.28	5036.48
3835.85	5760.41
4860.96	1136.42
4974.5	5250.04
4979.31	5416.33
5157.82	5041.75
4787.82	5574.05
4908.45	5576.05
4662.9	5190.22
4606.56	4900.79
4817.65	5321.32
4668.7	5309.4
4874.45	5035.07
4486.4	5080.78
4859.36	5070.12
4882.84	5194.32
4928.63	5047.08
4894.32	5158.75
4986.59	5211.67
5010.45	5050.16
4922.77	4683.19
3891.38	4140.52
3427.01	3015.78
4924	4052.84
4983.85	5074.16
4989.7	5090.14
5011.32	5281.53
4631.16	5202.78
4636.9	4822.24
3909.52	5474.96
4925.4	4987.14
5010.1	5048.31
4624.4	5142.03
4577.96	4946.67
4564.82	5299.42
5037.55	5199.67
4696.9	5046.29
4955.68	5577.62
5059.79	5205.56
4556.27	5214.34
4945.67	5050.74
5061.54	5219.56
4768.69	5045.19
5031.16	5095.03
5033.14	3756.53
5036.98	5341.55
4584.6	5049.44
5008.3	5415.92
4736.07	5046.58
5033.24	5045.79
4966.6	5876.12
3021.74	5050.21
4785.3	5049.05
5170.04	5229.71
4663.58	5037.23
4893.91	5076.47
4983.92	5115.28
4533.74	2072.45
5054.59	5107.37
4848.01	2793.82
4530.92	5506.95
4850.92	5056.96
4482.72	5314.19
4862.89	5133.01
4988.98	5197.86
206.2	5626.98
4925.06	5470.83
4850.45	3566.58
2453.83	5633.86
4690.28	5254.53
4776.84	2212.85
5081.25	5037.02
4720.17	5345.4
4853.99	5061.44
4766.28	1941.38
4864.26	5042.32
4884.97	5350.34
4596.12	5063.86
4141.23	5336.45
4991.01	5389.35
3442.33	5276.57
4418.5	5424.23
4922.01	5191.19
4752.16	5485.94
4772.27	5055.8
5055.74	5094.7
2072.45	5195.3
5038.67	5060.81
4907.44	5054.32
5086.71	5323.95
4260.36	1508.85
5219.32	5241.01
5072.62	5563.08
5044.86	4896.48
5007.08	4729.56
4489.04	5454.89
5036.12	5673.04
4562.23	5040.33
4570.73	45.89
4395.23	5211.64
4626.07	5094.11
4834.66	5530.24
255.79	5262.45
1941.38	5562.08
4826.41	5711.17
4271.93	5605.98
4580.57	5043.33
4603.72	4436.87
3785.81	5065.9
4849.4	4073.33
4571.32	5464.7
4954.7	4800.34
3757.05	5048.7
5020.83	4647.78
4545.92	5136.75
4522.62	5111.33
5020.15	5460.72
4864.06	4071.07
4727.36	5325.34
4721.22	5300.63
1508.85	4236.15
4706.93	5317.44
4514.32	5094.37
4105.28	5126.19
4760.04	5230.81
5077.84	5161.81
5031.26	5071.01
45.89	4615.82
5007.89	5499.34
4885.28	5171.33
4619.65	5046.31
4750.55	5049.41
4748.31	5145
4840.5	5045.73
4566.85	4793.34
4558.72	5146.65
4587.39	5412.07
3478.71	5455.71
4759.41	5486.56
4507.07	5447.49
4982.45	5044.51
5028.68	5175.89
4719.75	5210.96
4628.42	5074.04
4856.92	5044.56
4896.68	5118.41
4557.95	5041.61
4618.07	5482.41
4714.25	1298.77
4434.14	5169.37
4252.99	5045.9
4750.17	5218.28
4993.94	4773.82
4536.14	5295.16
4528.66	5196.74
4789.42	5103.3
4044.28	5105.45
4397.11	5354.02
4501.96	5090.66
4789.28	5126.62
4694.01	4875.9
4697.77	5206.57
3371.81	5430.28
4822.05	5430.46
4594.58	78.63
5101.28	5032.7
4842.61	4588.68
4373.93	5335.94
4680.36	5047.36
4681.16	3919.8
4702.61	1467.91
4564.01	5147.08
5031.58	5557.16
4778.94	5075.5
4996.3	5166.81
4797.59	5190.06
5200.37	3448.5
4607.29	5058.08
4717.45	4745.29
4896.8	4599.16
4687.52	5052.5
4735.46	5204
4851.75	4971.58
1298.77	5044.94
5015.9	2752.53
4418.97	3184.27
4496.25	5409.09
4227.56	5045.83
4560.65	3879.84
1725.04	5194.7
4662.25	5051.08
4792.28	5144.41
4074.91	5044.24
3746.89	5119.81
4727.86	5392.17
4823.66	5097.05
4926.16	5050.91
4786.6	3728.93
4834.55	4640.01
78.63	5121.3
3174.33	1232.07
4757.14	5446.67
4910.03	5271.07
4636.55	5036.53
4458.44	5183.28
3592.34	5358.79
4923.16	5081.63
4962.84	5042.81
4986.86	5303.95
4933.44	5038.91
4202.74	5045.3
4797.88	5024.32
2951.96	5433.14
4969.15	4785.15
4798.19	5557.19
4806.31	5190.74
3508.52	5174.64
1773.79	5202.95
4643.86	5107.97
4734.03	1850.29
4758.91	3410.81
3226.73	4891.45
3955.81	5040.65
5108.15	4785.56
4673.38	5052.35
4819.9	5460.28
4742.38	5043.53
4962.08	5047.39
5052.88	5570.57
4859.22	5042.98
4737.22	5040.39
4835.27	5676.04
4840.77	5245.67
4904.53	5350.81
4338.29	5506.64
4908.81	5230.45
5109.39	3896.13
4565.24	5045.34
5034.08	4989.69
4984.46	5042.22
2088.73	5320.86
4539.68	5048.99
4785.22	5124.94
5034.25	5042.93
5012.67	5046.02
5014.97	5532.47
4987.89	1852.09
5117.59	5561.21
5082.75	5210.96
5120.24	5045.11
5207.6	4674.14
4905.93	5086.92
5021.51	5390.49
4830.94	5128.66
4757.98	5047.56
4866.09	5138.84
5116.22	5002.98
3160.74	5120.43
4868.19	2596.96
4498.72	5035.97
4766.68	4033.61
4941.56	5272.48
5016.59	5136.17
4751.54	4889.4
4639.51	5146.02
4819.21	5372.37
4681.47	3394.61
4497.37	5637.16
4466.37	5601.48
5043.84	5607.54
4362.38	5282.8
4866.79	5509.61
4227.51	5514.97
4000.59	5213.4
4955.76	977.39
4936.56	5064.85
4967.36	5098.66
4928.21	2505.33
5083.63	4396.6
5023.36	5031.05
4168.17	4915.46
4994.04	5520.56
4755.87	2722.09
1852.09	5180.2
2728.31	5251.66
4810.21	4707.76
4710.19	5139.62
5073.59	5564.92
4933.75	5045.5
4069.78	5045.87
5035.07	3673.79
5028.43	5152.77
5031.74	5090.76
4900.49	5170.63
4731.61	62.22
3866.69	5044.33
3192.05	5086.61
4032.46	5173.66
4519.45	5128.23
5071.49	5143.64
5034.15	5380.37
4984.06	5527.52
2765.84	5093.22
5006.99	919.86
5024.85	1398.75
5009.78	1601.96
5006.01	5138.16
4849.68	5064.05
5055.58	5400.93
4927.93	5454.6
4631.73	5437.1
5019.97	5454.99
4970.38	5434.69
4746.22	5089.2
4722.62	5858.41
4839.52	5099.19
5065.92	5467.24
4673.42	5046.48
2428.43	5045.85
4011.82	5089.75
4770.36	5045.9
5088.76	5168.08
4880.51	1586.49
4587.52	3857.92
4621.94	5047.38
4490.35	5262.76
3124.05	4194.83
2625.87	4957.6
5061.69	4756.31
3187.68	5093.18
62.22	1515.37
5022.48	3738.98
4605.28	5042.87
4553.43	5049.06
4644.79	5114.13
4629.95	5045.06
4985.46	5112.18
3406.66	5045.24
5060.26	5223.38
919.86	5168.18
4931.21	4497.12
1601.96	4551.03
4845.79	5007.74
4311.73	5044.5
4278.81	5170.95
5097.48	5051.42
5078.47	5119.31
4799.81	5287.66
5039.38	36.42
3462.99	5200.35
5033.66	5473.61
5041.28	5056.52
4574.51	5177.53
4807.85	3371.64
4656.12	5057.02
4717.11	5161.41
4943.58	4834.42
3533.67	4434.59
5012.15	4667.96
4959.06	5090.67
4944.49	5568.35
4939.3	5041.63
4783.36	5566.59
5033.62	5126.1
4620.93	5380.75
3738.98	5041.57
4599.7	47.07
5074.05	5181.25
3924.84	5047.2
4588.61	72.62
4661.19	5042.22
5027.98	5079.27
3709.23	4937.19
4911.83	4886.53
4737.43	1735.57
4424.03	4271.83
4467.84	4792.84
4968.9	3045.25
5041.16	4426.82
3157.95	4044.67
4947.98	3694.88
5178.24	3686.1
36.42	1446.75
4989.63	2771.18
3716.03	3450.98
3242.13	3396.23
4953.54	2173.17
4865.56	3054.23
4629.53	2752.71
4956.03	1374.3
3661.21	2431.17
4172.11	2375.35
4982.42	2244.48
5010.45	2350.54
5090.74	2344.99
4692.89	2425.94
4878.17	2153.95
4755.11	2134.63
4758.79	2043.98
4782.3	2038.8
3196.86	1982.86
4949.76	1684.93
47.07	242.73
4984.65	528.26
4792.13	1573.69
72.62	893.3
5002.18	729.5
3168.79	710.88
4839.14	673.2
4628.35	163.8
1735.57	150.81
4373.13	111.96
4498.8	44.05
4558.05	19.25
3939.97	10.07
4044.77	
3699.3	
3768.59	
1446.75	
2771.18	
3458.99	
3387.64	
2173.17	
3054.23	
2752.71	
1374.3	
2467.8	
2398.69	
2244.48	
2380.03	
2337.11	
2410.85	
2153.95	
2138.02	
2043.41	
2035.96	
124.62	
1684.93	
242.73	
528.26	
1573.69	
893.3	
729.5	
710.88	
673.2	
163.8	
150.81	
111.96	
44.05	
19.25	
10.07	

